3D-FFS: Faster 3D object detection with Focused Frustum Search in sensor fusion based networks

In this work we propose 3D-FFS, a novel approach to make sensor fusion based 3D object detection networks significantly faster using a class of computationally inexpensive heuristics. Existing sensor fusion based networks generate 3D region proposals by leveraging inferences from 2D object detectors. However, as images have no depth information, these networks rely on extracting semantic features of points from the entire scene to locate the object. By leveraging aggregated intrinsic properties (e.g. point density) of point cloud data, 3D-FFS can substantially constrain the 3D search space and thereby significantly reduce training time, inference time and memory consumption without sacrificing accuracy. To demonstrate the efficacy of 3D-FFS, we have integrated it with Frustum ConvNet (F-ConvNet), a prominent sensor fusion based 3D object detection model. We assess the performance of 3D-FFS on the KITTI dataset. Compared to F-ConvNet, we achieve improvements in training and inference times by up to 62.80% and 58.96%, respectively, while reducing the memory usage by up to 58.53%. Additionally, we achieve 0.36%, 0.59% and 2.19% improvements in accuracy for the Car, Pedestrian and Cyclist classes, respectively. 3D-FFS shows a lot of promise in domains with limited computing power, such as autonomous vehicles, drones and robotics where LiDAR-Camera based sensor fusion perception systems are widely used.

==> reviews/Review26987.txt <==
Reviewer 7 of IROS 2021 submission 1603

Comments to the author
======================

The authors present a method to optimise existing machine
learning-based, 3D object detection pipelines. 
The idea is that by having heuristics added, that work on
the intrinsic data available in point clouds, the pipeline
can be optimised. Particularly, where and when the neural
network needs to be trained and run inference on.

The paper builds upon existing architectures and pipelines,
that said it might be helpful for the readers to give a
quick overview of the pipeline used (potentially a small
graph showing the interplay between the various parts: 2D
detection, frustum detection, feature classification and
localisation) and where the proposed optimisations (and
heuristics) come into play. 
If page limit is an issue, the introduction could
potentially be condensed a bit to make space for this.

The literature review covers the relevant areas and puts
emphasis on the problems this paper is looking to tackle.

The hyperparameters required for 3DFFS are mentioned to not
create sensitivity, does this mean for accuracy and/or
training time/inference time as well?

A more general questions, one of the parameter used in the
paper is the RoI length, I would imagine that this is, at
least partly, coupled to the class that is being detected
and localised, have you seen any correlation there, or is
there a potential to optimise this for each class
individually?

Fig 2: (g)-(i) it takes a bit of time to understand which
data point is related to what length of RoI, might be worth
adding the values there to increase understanding of the
graph.
Further, my assumption is that the last (right) data point
is 3DFFS with 70m which is the equivalent to F-ConNet, is
that correct?


Minor comments:
- p1 first paragraph: performance guarantees are mentioned
but nowhere in the paper any guarantees are given
- p1, second column, third paragraph towards the end:
"Voxel based methods" should not be capitalised 
- p4, second paragraph:  there seems to be stray ":"

Comments on the Video Attachment
================================

Nice teaser video, highlighting in a concise way the
performance gains using this method.

==> reviews/Review29407.txt <==
Reviewer 8 of IROS 2021 submission 1603

Comments to the author
======================

This work presents 3D-FFS, an algorithm for improving the
speed of defining 3D bounding regions by reducing a
searched region of interest of the F-ConvNet algorithm.
3D-FFS is evaluated on the KITTI dataset, with the results
demonstrating a decrease in training time, processing time
and memory usage, compared to the F-ConvNet algorithm. 

The paper is generally well-written. It presents a detailed
history of the related works, before explaining the
contribution and methodology well, with well thought out
diagrams and explanations. 

I have the following areas for possible improvements:  

- It would be interesting to discuss the choice of the RoI
lengths --- particularly the choice of including a
datapoint at 26m, given the others are all at multiples of
10. (It is also noted that in section IV.B.2 a RoI of 14m
is reported). 

- In terms of structure, it is worth considering separating
section IV into the more traditional Methods, Results and
Discussion sessions. 

- In particular, it would be interesting to provide some
discussion around the results presented in Figure 2(h) -
with the indicated peak across all difficulties potentially
surprising, especially relative to the shape of the other
data. 

Comments on the Video Attachment
================================

This is a well put together video, which clearly describes
the work and results.
